Penetrable-Square-Well fluids: Analytical study and Monte Carlo simulations

We study structural and thermophysical properties of a one-dimensional classical fluid made of penetrable spheres interacting via an attractive square-well potential. Penetrability of the spheres is enforced by reducing from infinite to finite the repulsive energy barrier in the pair potentials As a consequence, an exact analytical solution is lacking even in one dimension. Building upon previous exact analytical work in the low-density limit [Santos \textit{et al.}, Phys. Rev. E \text{77}, 051206 (2008)], we propose an approximate theory valid at any density and in the low-penetrable regime. By comparison with specialized Monte Carlo simulations and integral equation theories, we assess the regime of validity of the theory. We investigate the degree of inconsistency among the various routes to thermodynamics and explore the possibility of a fluid-fluid transition. Finally we locate the dependence of the Fisher-Widom line on the degree of penetrability. Our results constitute the first systematic study of penetrable spheres with attractions as a prototype model for soft systems.

==> ref_reply.txt <==
Manuscript A7.07.301 (J.Chem.Phys.)
by Fantoni, Giacometti, Malijevsky and Santos
``Penetrable-Square-Well fluids: Analytical study and Monte Carlo simulations''

Answers to Reviewers' queries and List of Changes
=======================================================

We are pleased that both Referees have found our paper suitable for publication
in Journal of Chemical Physics. 

We acknowledge a very thoughtful reading by Reviewer#1. We agree that our reference to
the logarithmic potential has not been sufficiently detailed and we have improved this point by
moving the footnote into the main text and adding the corresponding references.
We regret not having mentioned the relevant paper by Lang, Likos, Watzlawek and Lowen mentioned by Reviewer#1
and we have added it to the amended version.

We now turn to the queries raised by Reviewer#2. As a preliminary remark, we stress that the model as such
is by no means disappointing. Quite on the contrary, it gives rise to a rich class of interesting phenomena
very insightful in the field of colloidal science and soft matter, as clearly recognized by Reviewer#1.
Discontinuities in $y(r)$ are not related to the model as such, but are a consequences of the approximations
involved in our analytical solution. The model does display phase separation but in a region of the
phase diagram located out of reach from our analytical tools. As the leitmotif of the present
paper was a step-to-step comparison between theoretical approximations and numerical simulations, a detailed
study of phase separation has been deferred to a dedicated manuscript.
Nonetheless, we think that Reviewer#2 is right in pointing out that the two sentences he/she is referring to
were somewhat unclear and we have made an effort to make their meaning more transparent in the amended version.

More specifically 

page 18. While we found no signature of a fluid-fluid phase separation in the region $0 \le \rho \sigma \le 1$,
the one usually investigated in a unbounded potential and the one accessible to our analytical approximation,
our more recent numerics does provide a clear evidence of phase separation at higher densities.
The physical interpretation of this transition however requires an explanation and this will be presented
elsewhere. The Widom-Fisher line is a "pseudo-transition" related to a "local ordering" not
directly affecting the global thermodynamical behavior but only the decay of the pair-wise correlation function. 
It appears even when an actual phase transition
does not occur, as for instance in a one-dimensional square-well fluid, and hence is not directly
correlated to it. It is however not irrelevant to it (we have nowhere stated this in our manuscript). See next point.

page 19. The answer to this query is, in fact, included in the original work by Fisher and Widom.
On the basis of some exact results for a one dimensional square-well fluid and a lattice gas model, they
conjecture that there should be a line in the density-temperature plane where the longest range decay
of the pair correlation function crosses over from damped oscillatory decay (when repulsions dominate) to
monotonic decay (when attractive intermolecular forces play a more relevant role). This occurs whether or
not a true phase transition occurs (as remarked) and its relative (to the transition line) location in the phase diagram
has been studied by various groups in the past two decades. If phase separation is present, however, one 
encounters a sharp Fisher-Widom line before reaching the transition line on lowering the temperature 
from a high temperature fluid region at fixed density. This was the meaning of the sentence questioned
by Reviewer#2. We have reworded it in order to clarify this point.


  













